Extracting and Analyzing Hidden Graphs from Relational Databases

Analyzing interconnection structures among underlying entities or objects in a dataset through the use of graph analytics has been shown to provide tremendous value in many application domains. However, graphs are not the primary representation choice for storing most data today, and in order to have access to these analyses, users are forced to extract data from their data stores, construct the requisite graphs, and then load them into some graph engine in order to execute their graph analysis task. Moreover, these graphs can be significantly larger than the initial input stored in the database, making it infeasible to construct or analyze such graphs in memory. In this paper we address both of these challenges by building a system that enables users to declaratively specify graph extraction tasks over a relational database schema and then execute graph algorithms on the extracted graphs. We propose a declarative domain-specific language for this purpose, and pair it up with a novel condensed, in-memory representation that significantly reduces the memory footprint of these graphs, permitting analysis of larger-than-memory graphs. We present a general algorithm for creating this condensed representation for a large class of graph extraction queries against arbitrary schemas. We observe that the condensed representation suffers from a duplication issue, that results in inaccuracies for most graph algorithms. We then present a suite of in-memory representations that handle this duplication in different ways and allow trading off the memory required and the computational cost for executing different graph algorithms. We introduce novel deduplication algorithms for removing this duplication in the graph, which are of independent interest for graph compression, and provide a comprehensive experimental evaluation over several real-world and synthetic datasets illustrating these trade-offs.

==> numbers/datasets.csv <==
Dataset,RealNodes,VirtalNodes,AvgCliqueSize,ExpandedEdges
DBLP,523525,410000,2,1493526
IMDB,439639,100000,10,10118354
Synthetic\_1,20000,200000,7,2032523
Synthetic\_2,200000,1000,94,4135768


==> numbers/giraphSelect2.csv <==
Dataset,Repr,Degree,ConComp,PageRank
S1,EXP, 61 / 237, 90 / 202, 245 / 526
,DEDUP1, 54 / 227, 81 / 171, 311 / 484
,BMP,50 / \textbf{134},82 / \textbf{72},256 / \textbf{156}
S2,EXP, 294 / 2879, 498 / 2869, 3287 / 9164
,DEDUP1, 335 / 2582, 460 / 2573, 3049 / 8126
,BMP,311 / \textbf{186},335 / \textbf{163},812 / \textbf{293}
N1,EXP, 142 / 1109, 241 / 1088, 1456 / 3389
,DEDUP1, 141 / 926, 483 / 901, 1317 / 2874
,BMP,131 / \textbf{219},149 / \textbf{150},469 / \textbf{377}
N2,EXP, 268 / 2710, 593 / 2690, 4493 / 8432
,DEDUP1, 312 / 2216, 495 / 2194, 3726 / 6892
,BMP,257 / \textbf{479},280 / \textbf{347},824 / \textbf{691}
IMDB,EXP, 78 / 586, 193 / 749, 861 / 1178
,BMP, 146 / 952, 291 / 1038, 807 / 1185
,DEDUP, 85 / 553, 194 / 594, 802 /764


==> numbers/giraph_datasets.csv <==
dataset,repr,realnodes,virtualnodes,edges
S1,EXP,50000,0,19921854
S1,DEDUP1,50100,100,14959692
S1,BMP,50100,100,96066
S2,EXP,50000,0,373092320
S2,DEDUP1,50100,100,334148178
S2,BMP,50100,100,463692
N1,EXP,80000,0,138689052
N1,DEDUP1,84000,4000,114007180
N1,BMP,84000,4000,1585536
N2,EXP,140000,0,346369202
N2,DEDUP1,150000,10000,281084734
N2,BMP,150000,10000,3972972
IMDB, EXP, 503483,0, 33066098
IMDB, BMP, 925846,422363, 6824494
IMDB, DEDUP1, 620222,116739, 18088768


==> numbers/giraph_numbers.csv <==
dataset,algorithm,time,memory
exp\_dblp\_giraph,Degree,58,283.0377045
exp\_imdb\_giraph,Degree,66,484.0178299
exp\_synth1\_giraph,Degree,46,66.51295471
exp\_synth2\_giraph,Degree,51,189.5462341
exp\_dblp\_giraph,PageRank,177,255.4960709
exp\_imdb\_giraph,PageRank,375,357.2866135
exp\_synth1\_giraph,PageRank,132,89.95697021
exp\_synth2\_giraph,PageRank,202,171.3668976
exp\_dblp\_giraph,Connected Components,113,289.59375
exp\_imdb\_giraph,Connected Components,129,412.9062042
exp\_synth1\_giraph,Connected Components,57,98.17953491
exp\_synth2\_giraph,Connected Components,77,237.7988129
dedup\_dblp\_giraph,Degree,68,385.6167984
dedup\_imdb\_giraph,Degree,72,421.4662628
dedup\_synth1\_giraph,Degree,56,94.49006653
dedup\_synth2\_giraph,Degree,61,201.3478928
dedup\_dblp\_giraph,PageRank,247,370.6349258
dedup\_imdb\_giraph,PageRank,355,341.2904892
dedup\_synth1\_giraph,PageRank,233,72.29658508
dedup\_synth2\_giraph,PageRank,272,180.3497849
dedup\_dblp\_giraph,Connected Components,122,306.7900696
dedup\_imdb\_giraph,Connected Components,127,299.2938232
dedup\_synth1\_giraph,Connected Components,62,93.62884521
dedup\_synth2\_giraph,Connected Components,76,191.7700958
bmp\_dblp\_giraph,Degree,120,706.479332
bmp\_imdb\_giraph,Degree,207,443.012085
bmp\_synth1\_giraph,Degree,94,339.6784058
bmp\_synth2\_giraph,Degree,97,138.069252
bmp\_dblp\_giraph,PageRank,314,746.6504822
bmp\_imdb\_giraph,PageRank,351,491.2297668
bmp\_synth1\_giraph,PageRank,238,299.0209656
bmp\_synth2\_giraph,PageRank,242,154.4790497
bmp\_dblp\_giraph,Connected Components,179,681.5062408
bmp\_imdb\_giraph,Connected Components,155,545.102066
bmp\_synth1\_giraph,Connected Components,73,397.0213165
bmp\_synth2\_giraph,Connected Components,82,160.1800003
exp\_tpch\_giraph,Degree,95,796.2300034
exp\_tpch\_giraph,PageRank,660,781.4887085
exp\_tpch\_giraph,Connected Components,129,794.271431
dedup\_tpch\_giraph,Degree,69,40.70742035
dedup\_tpch\_giraph,PageRank,701,21.90844727
dedup\_tpch\_giraph,Connected Components,54,65.63600159
bmp\_tpch\_giraph,Degree,144,59.28521729
bmp\_tpch\_giraph,PageRank,874,53.19544983
bmp\_tpch\_giraph,Connected Components,136,67.70653534


==> numbers/large_overlaps_dedup2.csv <==
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,957
NAIVE_VIRT_FIRST,DECR,201000,2582637,44.6 MB,14432
NAIVE_REAL_FIRST,DECR,201000,2531535,43.8 MB,10732
GREEDY_REAL_FIRST,DECR,201000,2534367,43.8 MB,241195
GREEDY_VIRT_FIRST,DECR,201000,2496109,43.2 MB,159046
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,25066
BMP2,DECR,201000,94940,6.5 MB,4740
NAIVE_VIRT_FIRST,RAND,201000,2597410,44.9 MB,10860
NAIVE_REAL_FIRST,RAND,201000,2559152,44.2 MB,13712
GREEDY_REAL_FIRST,RAND,201000,2552399,44.1 MB,251399
GREEDY_VIRT_FIRST,RAND,201000,2516150,43.5 MB,162225
GREEDY_VIRT_FIRST_2,RAND,211524,1036723,12.1 MB,27144
BMP2,RAND,201000,94940,6.5 MB,4644
NAIVE_VIRT_FIRST,INCR,201000,2606750,45.0 MB,11666
NAIVE_REAL_FIRST,INCR,201000,2613638,45.1 MB,12301
GREEDY_REAL_FIRST,INCR,201000,2577626,44.5 MB,168221
GREEDY_VIRT_FIRST,INCR,201000,2523356,43.7 MB,175739
GREEDY_VIRT_FIRST_2,INCR,211524,1036723,12.1 MB,28144
BMP2,INCR,201000,94940,6.5 MB,4693
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,1285
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,26619
BMP2,DECR,201000,94940,6.5 MB,4824
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,991
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,25920
BMP2,DECR,201000,94940,6.5 MB,4926
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,1000
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,28097
BMP2,DECR,201000,94940,6.5 MB,4830
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,987
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,28031
BMP2,DECR,201000,94940,6.5 MB,4912
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,997
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,26586
BMP2,DECR,201000,94940,6.5 MB,4896
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,1069
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,26228
BMP2,DECR,201000,94940,6.5 MB,4835
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,880
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,25221
BMP2,DECR,201000,94940,6.5 MB,4774
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,997
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,27320
BMP2,DECR,201000,94940,6.5 MB,5416
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,852
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,25466
BMP2,DECR,201000,94940,6.5 MB,4811
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,977
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,25611
BMP2,DECR,201000,94940,6.5 MB,5050
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,989
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,26822
BMP2,DECR,201000,94940,6.5 MB,4495
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,936
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,26835
BMP2,DECR,201000,94940,6.5 MB,5905
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,920
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,25101
BMP2,DECR,201000,94940,6.5 MB,5576
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,996
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,27073
BMP2,DECR,201000,94940,6.5 MB,4780
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,945
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,27042
BMP2,DECR,201000,94940,6.5 MB,5317
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,1022
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,26021
BMP2,DECR,201000,94940,6.5 MB,4823
algorithm,ordering,nodes,edges,size,time(ms)
EXP,N/A,200000,4135768,69.7 MB,0
CDUP,N/A,201000,94940,4.6 MB,0
BMP1,N/A,201000,94940,6.5 MB,971
GREEDY_VIRT_FIRST_2,DECR,211524,1036723,12.1 MB,36225
BMP2,DECR,201000,94940,6.5 MB,4827


==> numbers/selectivities.csv <==
dataset,nodes,edges,joinSelectivities
Layered\_1, 1299990,3999884, 0.05 $\rightarrow$ 0.1 $\rightarrow$ 0.05
Layered\_2, 1498692,3999908, 0.2 $\rightarrow$ 0.1 $\rightarrow$ 0.2
Single\_1, 1245532,2000000, 0.25
Single\_2, 10010000,20000000, 0.01
S1,50100,96066, 0.002
S2,50100,463692, 0.0004
N1,84000,1585536, 0.00025
N2,150000,3972972, 0.0001

